Quadratic homogeneous polynomial maps $H$ and Keller maps $x+H$ with $3 \le {\rm rk} J H \le 4$

We compute by hand all quadratic homogeneous polynomial maps $H$ and all Keller maps of the form $x + H$, for which ${\rm rk} J H = 3$, over a field of arbitrary characteristic. Furthermore, we use computer support to compute Keller maps of the form $x + H$ with ${\rm rk} J H = 4$, namely: $\bullet$ all such maps in dimension $5$ over fields with $\frac12$; $\bullet$ all such maps in dimension $6$ over fields without $\frac12$. We use these results to prove the following over fields of arbitrary characteristic: for Keller maps $x + H$ for which ${\rm rk} J H \le 4$, the rows of $J H$ are dependent over the base field.

==> ancsrc/dim5qdr.txt <==
> restart;
> efactors := proc (eq)
>   local F, IF, i, c;
>   F := factors (eq);
>   for i from 1 to nops(F[2]) do
>     c := content (F[2][i][1]);
>     F[2][i][1] := F[2][i][1] / c;
>     F[1] := F[1] * c ^ F[2][i][2];
>   od;  
>   IF := ifactors (F[1]);
>   return (IF[1],[op(IF[2]),op(F[2])]);
> end;
> psqf := proc (eq)
>   local EF, S, i;
>   EF := efactors (eq);
>   S := EF[1];
>   for i from 1 to nops(EF[2]) do
>     if (EF[2][i][2] > 0) then 
>       S := S * EF[2][i][1] 
>     fi
>   od;
>   return S
> end;
> initcases := proc ()
>   global nz, NZ, SV;  
>   if nargs = 0 then
>     nz := 1 
>   else 
>     nz := args[1]; 
>     printf ("We assume the following in our calculation:");
>     print (psqf (nz) <> 0);
>   fi;
>   NZ := [convert (nz,string)];
>   SV := [[]];
>   return
> end; 
> launchNZcase := proc (nz)
>   global NZ, SV;
>   local t;
>   NZ := [seq(NZ[i],i=1..nops(NZ)), convert (nz,string)];
>   SV := [seq(SV[i],i=1..nops(SV)), []];
>   printf ("Launching case level %d:", nops(NZ) - 1);
>   print (nz <> 0);
>   printf ("Assume from now on that:");
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0)
> end;
> contradict := proc (eq)
>   global NZ, SV, alph;
>   local t, EF, i, sv, nz;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 or nops (EF[2]) > 0 then
>     error "No contradiction: 'eq' might be zero!"
>   fi; 
>   printf ("Contradiction on case level %d, so:", nops(NZ) - 1);
>   for i from 1 to nops(SV[nops(SV)]) do
>     sv := cat (SV[nops(SV)][i], " := '");
>     sv := cat (sv, SV[nops(SV)][i], "'");
>     parse (sv, statement)
>   od;
>   nz := parse (NZ[nops(NZ)],statement);
>   print (nz = 0);
>   if nops(SV[nops(SV)]) > 0 then
>     printf ("Variables to be uneliminated:");
>     for i from 1 to nops(SV[nops(SV)]) do
>       sv := cat (SV[nops(SV)][i], " := '");
>       sv := cat (sv, SV[nops(SV)][i], "'");
>       print (sv);
>     od
>   fi;
>   if nops(NZ) <= 1 then
>     printf ("That is all, folks! ");
>     printf ("Check that all variables are uneliminated:");
>     print (alph);
>     return
>   fi;
>   NZ := [seq(NZ[i],i=1..nops(NZ)-1)];
>   SV := [seq(SV[i],i=1..nops(SV)-1)];
>   printf ("Proceed on case level %d with:", nops(NZ) - 1);
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0);
>   printf ("On account of:");
>   print (nz = 0);
>   if nargs = 1 and nops(indets(nz)) = 1 and degree (nz) = 1 then
>     EF := efactors (psqf (psqf (coeff (nz,indets(nz)[1])) / t));
>     if nops (EF[2]) = 0 then
>       elimsolve(nz,indets(nz)[1]);
>       return
>     fi;
>   elif nargs > 1 then
>     elimsolve (nz, args[2]);
>     return
>   fi; 
>   printf ("the following return value %s",
>           "can be used as an equation:");
>   return nz
> end;
> elimsolve := proc (eq, v)
>   global NZ, SV;
>   local t, EF, i, c1, c0, NZref, sv, F;
>   if not ({v} subset indets(v)) then
>     error "Second argument 'v' is not a variable!";
>   fi;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 then error "First argument 'eq' is zero!" fi;
>   if nops(EF[2]) = 0 then 
>     error "Contradiction: call 'contradict'!"
>   fi;
>   if nops(EF[2]) > 1 then 
>     error "'eq' has different factors which may be zero!"
>   fi;
>   if degree (EF[2][1][1], v) <> 1 then 
>     error "Degree of 'eq' w.r.t 'v' is not one!" 
>   fi;
>   c1 := coeff(EF[2][1][1],v,1);
>   c0 := coeff(EF[2][1][1],v,0);
>   EF := efactors (psqf (psqf (c1) / t));
>   if nops(EF[2]) > 0 then 
>     error "Coefficient of 'v' in 'eq' might be zero!"
>   fi;
>   EF := efactors (psqf (psqf (denom(eq)) / t));
>   if nops(EF[2]) > 0 then 
>     error "Denominator of argument 'eq' may be zero!"
>   fi;
>   print ({c1 <> 0});
>   NZref := false;
>   for i from 1 to nops(NZ) do
>     NZref := 
>       NZref or ({v} subset indets (parse (NZ[i],statement)));
>   od;
>   sv := convert (v, string);
>   F := factor (-c0/c1);
>   SV[nops(SV)] := 
>     [sv,seq(SV[nops(SV)][i],i=1..nops(SV[nops(SV)]))];
>   printf ("%s is set to:", sv);
>   sv := cat (sv, " := ", convert (F, string));
>   print (parse (sv,statement));
>   if NZref then 
>     printf ("Nonzero constraint refines to:");
>     t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>     print (t <> 0)
>   fi;
>   return
> end;
> initcpcoeff := proc (cp)
>   global x1, x2, x3, x4, x5, T, S, n;
>   local deg0, deg1, deg2, deg3, deg4, deg5,
>         cp1, cp2, cp3, cp4, cp5;
>   S := Array (0..(deg-1)*n, 0..(deg-1)*n, 0..(deg-1)*n, 
>               0..(deg-1)*n, 0..(deg-1)*n, 0..n, 
>               storage=sparse);
>   for deg0 from 0 to n-1 do
>     cp1 := coeff (cp, T, deg0);
>     for deg1 from 0 to (deg-1)*(n-deg0) do
>       cp2 := coeff (cp1, x1, deg1);
>       for deg2 from 0 to (deg-1)*(n-deg0)-deg1 do
>         cp3 := coeff (cp2, x2, deg2);
>         for deg3 from 0 to (deg-1)*(n-deg0)-deg1-deg2 do
>           cp4 := coeff (cp3, x3, deg3);
>           for deg4 from 0 to (deg-1)*(n-deg0)-deg1-deg2-deg3 do
>             cp5 := coeff (cp4, x4, deg4);
>             deg5 := (deg-1)*(n-deg0)-deg1-deg2-deg3-deg4; 
>             S[deg0,deg1,deg2,deg3,deg4,deg5] := 
>                          coeff (cp5, x5, deg5);
>           od
>         od
>       od 
>     od
>   od;
>   return;
> end;
> cpcoeff := proc (t) 
>   global x1, x2, x3, x4, x5, T, S; 
>   local deg0, deg1, deg2, deg3, deg4, deg5;
>   deg0 := degree (t, T);
>   deg1 := degree (t, x1);
>   deg2 := degree (t, x2);
>   deg3 := degree (t, x3);
>   deg4 := degree (t, x4);
>   deg5 := degree (t, x5);
>   factor (S[deg0,deg1,deg2,deg3,deg4,deg5]); 
> end;
> n := 5;
> X := [seq(x||i,i=1..n)];
> deg := 2;
> alph := 
> [[a1,b1,c1,d1,e1,f1,g1,h1,i1,j1,k1,l1,m1,n1,o1],       
>  [a2,b2,c2,d2,e2,f2,g2,h2,i2,j2,k2,l2,m2,n2,o2], 
>  [a3,b3,c3,d3,e3,f3,g3,h3,i3,j3,k3,l3,m3,n3,o3], 
>  [a4,b4,c4,d4,e4,f4,g4,h4,i4,j4,k4,l4,m4,n4,o4],
>  [a5,b5,c5,d5,e5,f5,g5,h5,i5,j5,k5,l5,m5,n5,o5]];
> terms := [x1^2,x1*x2,x1*x3,x1*x4,x1*x5,x2^2,x2*x3,
>           x2*x4,x2*x5,x3^2,x3*x4,x3*x5,x4^2,x4*x5,x5^2]; 
> M := evalm ([[0,0,0,0,0],[1,0,0,0,0],
>              [0,1,0,0,0],[0,0,1,0,0],[0,0,0,1,0]]);
> H := Vector (evalm (M &* [seq(terms[k]/degree(terms[k],
>                           [x1,x2,x3,x4,x5][k]),k=1..n)] +
> ['add (alph[l,k]*terms[k],k=n+1..nops(terms))'$l=1..n]));
> with (linalg):
> JH := jacobian (H,[x1,x2,x3,x4,x5]):
> cp := expand (det (T-JH)-T^n):
> initcpcoeff (cp);
> initcases (2);
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff(H[5],x1,0),
>                           x2,i),x3,j),x4,k),x5,2-i-j-k);
>       m := cpcoeff (x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^4);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (H[4],x1,0),
>                            x2,i),x3,j),x4,k),x5,2-i-j-k);
>       m := cpcoeff (x1^1 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^3);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (H[3],x1,0),
>                            x2,i),x3,j),x4,k),x5,2-i-j-k);
>       m := cpcoeff (x1^2 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^2);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (H[2],x1,0),
>                            x2,i),x3,j),x4,k),x5,2-i-j-k);
>       m := cpcoeff (x1^3 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (H[1],x1,0),
>                            x2,i),x3,j),x4,k),x5,2-i-j-k);
>       m := cpcoeff (x1^4 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k));
>       elimsolve (m,v);
>     od;
>   od;
> od;
> launchNZcase (m1);
> tmp1 := cpcoeff (x1^2*x5^2*T);
> elimsolve (tmp1,k2);
> tmp1 := cpcoeff (x1^3*x3*x5);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff (x1^3*x2*x5);
> elimsolve (tmp1,f1);
> tmp1 := cpcoeff (x1^3*x4^2);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff (x1*x5^2*T^2);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1^2*x4^2*T);
> elimsolve (tmp1,m5);
> tmp1 := cpcoeff (x1^2*x3*x5*T);
> elimsolve (tmp1,k4);
> tmp1 := cpcoeff (x1^3*x3*x4);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff(x1*x4*x5*T^2);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff(x1^2*x4*x5^2);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff(x1^2*x2*x5*T);
> elimsolve (tmp1,f2);
> tmp1 := cpcoeff(x1*x4^2*T^2);
> elimsolve (tmp1,k5);
> tmp1 := cpcoeff(x4*x5*T^3);
> elimsolve (tmp1,h4);
> tmp1 := cpcoeff(x3*x5*T^3);
> elimsolve (tmp1,g4);
> tmp1 := cpcoeff(x4^2*T^3);
> elimsolve (tmp1, h5);
> tmp1 := cpcoeff(x2*x5*T^3);
> elimsolve (tmp1,f4);
> tmp1 := cpcoeff(x2*x4*T^3);
> elimsolve (tmp1,f5);
> launchNZcase (-k1^2+4*m1*j1);
> tmp1 := cpcoeff(x1^3*x3^2);
> elimsolve (tmp1,k3);
> launchNZcase (2*m1*m3+3*k1^2+h1*m1-2*m1*j1+3*k1*m2);
> tmp1 := cpcoeff(x4^3*x5^2);
> tmp2 := cpcoeff(x5^3*T^2);
> tmp3 := factor((2*m1*m3+3*k1^2+h1*m1-2*m1*j1+3*k1*m2)*tmp1 +
>                m1*(-k1^2+4*m1*j1)*tmp2);
> contradict (tmp3,'h1');
> tmp1 := cpcoeff (x4^3*x5^2);
> elimsolve (tmp1,m3);
> tmp1 := cpcoeff (x4^4*x5);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff (x1*x3*x4*T^2);
> elimsolve (tmp1,j5);
> tmp1 := cpcoeff (x1^2*x4^2*x5);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff (x1*x4^2*x5*T);
> contradict (tmp1, 'j1');
> tmp1 := cpcoeff(x5^3*T^2);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff(x1*x3*x5^2*T);
> elimsolve (tmp1,g5);
> tmp1 := cpcoeff(x1*x2*x5*T^2);
> elimsolve (tmp1, f3);
> launchNZcase (4*m2^2+k1^2+4*k1*m2-4*m1*m3);
> tmp1 := cpcoeff(x1*x3*x5*T^2);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff(x1^2*x3^2*T);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff(x1^2*x2*x4*T);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff(x1^2*x4^3);
> contradict (tmp1, 'm3');
> tmp1 := cpcoeff(x1^2*x4^2*x5);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff (x1*x4^2*x5*T);
> contradict (tmp1);
> launchNZcase (k1);
> tmp1 := cpcoeff(x1^2*x5^2*T);
> elimsolve (tmp1,m2);
> tmp1 := cpcoeff(x1*x5^2*T^2);
> elimsolve (tmp1,k2);
> tmp1 := cpcoeff(x1^2*x4*x5*T);
> elimsolve (tmp1,m3);
> tmp1 := cpcoeff(x1*x4*x5*T^2);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff(x1^2*x3*x5*T);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff(x5^2*T^3);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff(x5^3*T^2);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff(x1^2*x4^2*T);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff(x1^2*x2*x5*T);
> elimsolve (tmp1,f1);
> tmp1 := cpcoeff(x4*x5*T^3);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff(x1*x3*x5*T^2);
> elimsolve (tmp1,k4);
> tmp1 := cpcoeff(x1^3*x3^2);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff(x1^2*x4^3);
> elimsolve (tmp1,h4);
> tmp1 := cpcoeff(x4^4*T);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff(x1*x2*x5*T^2);
> elimsolve (tmp1,f2);
> tmp1 := cpcoeff(x3*x5*T^3);
> elimsolve (tmp1,j4);
> tmp1 := cpcoeff(x4*x5^2*T^2);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff(x3*x5^2*T^2);
> elimsolve (tmp1,g4);
> tmp1 := cpcoeff(x2*x5^2*T^2);
> elimsolve (tmp1,f4);
> tmp1 := cpcoeff(x1*x4^2*T^2);
> elimsolve (tmp1,m5);
> tmp1 := cpcoeff(x2*x5*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpcoeff(x4^2*T^3);
> elimsolve (tmp1,k5);
> tmp1 := cpcoeff(x1*x2*x4*T^2);
> elimsolve (tmp1,h5);
> tmp1 := cpcoeff(x4^3*T^2);
> contradict (tmp1);
> launchNZcase (m2);
> tmp1 := cpcoeff(x1^3*x4^2);
> elimsolve (tmp1,h1);
> tmp1 := cpcoeff(x1^3*x3*x5);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff(x1^3*x2*x5);
> elimsolve (tmp1,g1);
> tmp1 := cpcoeff(x1^3*x2*x4);
> elimsolve (tmp1,f1);
> tmp1 := cpcoeff(x1*x5^2*T^2);
> elimsolve (tmp1,m3);
> tmp1 := cpcoeff(x1^2*x3*x5*T);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff(x1^2*x2*x5*T);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff(x5^2*T^3);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff(x1*x4*x5*T^2);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff(x1*x3*x5*T^2);
> elimsolve (tmp1,k4);
> tmp1 := cpcoeff(x5^3*T^2);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff(x1*x2*x5*T^2);
> elimsolve (tmp1,h4);
> tmp1 := cpcoeff(x4*x5*T^3);
> elimsolve (tmp1,m5);
> tmp1 := cpcoeff(x4*x5^2*T^2);
> elimsolve (tmp1,g3);
> tmp1 := cpcoeff(x1^2*x2*x4*T);
> elimsolve (tmp1,f2);
> tmp1 := cpcoeff(x3*x5*T^3);
> elimsolve (tmp1,j4);
> tmp1 := cpcoeff(x3*x5^2*T^2);
> elimsolve (tmp1,j5);
> tmp1 := cpcoeff(x4^2*T^3);
> elimsolve (tmp1,k5);
> tmp1 := cpcoeff(x1*x4^3*T);
> elimsolve (tmp1,h5);
> tmp1 := cpcoeff(x1*x2*x4*T^2);
> elimsolve (tmp1,f3);
> tmp1 := cpcoeff(x2*x5^2*T^2);
> elimsolve (tmp1,g5);
> tmp1 := cpcoeff(x2*x4*x5*T^2);
> elimsolve (tmp1,f5);
> tmp1 := cpcoeff(x2*x5*T^3);
> elimsolve (tmp1,g4);
> tmp1 := cpcoeff(x2*x4*T^3);
> elimsolve (tmp1,f4);
> det (T - jacobian(H,X));
> H[1];
> U := evalm([[1/(2*m2), 0, 0, 0, 0], [-1/8*k2/m2^2, 8*m2^3, 0, 0, 0], [1/16*(k2^2-2*m2*h2)/m2^3, -4*k2*m2^2, 4*m2^2, 0, 0], [-1/32*k2*(k2^2-4*m2*h2)/m2^4, 2*(k2^2-2*m2*h2)*m2, -2*k2*m2, 2*m2, 0], [1/64*(k2^4-10*h2*k2^2*m2-4*k2*h3*m2^2+4*m2^2*h2^2)/m2^5, -k2^3+8*h2*k2*m2+4*h3*m2^2, k2^2-2*m2*h2, -k2, 1]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..5)},H)):
> simplify (jacobian (G, X));
> factor(evalm([0,0,0,0,1] &* jacobian(G,X)^4 &* X));
> contradict (1);
> launchNZcase (h1);
> tmp1 := cpcoeff (x1^3*x2*x5,h1);
> elimsolve (tmp1,j1);
> tmp1 := cpcoeff (x5^2*T^3);
> tmp2 := cpcoeff (x5^3*T^2);
> tmp3 := factor (h1*tmp1 - tmp2);
> contradict (tmp3);
> tmp1 := cpcoeff(x1^3*x3*x4);
> tmp2 := cpcoeff(x1^2*x4^2*T);
> tmp3 := cpcoeff(x1*x4*x5*T^2);
> tmp4 := factor(2*tmp1 + tmp2 + tmp3);
> elimsolve (tmp4,k2);
> tmp1 := cpcoeff(x5^2*T^3);
> elimsolve (tmp1,m3);
> launchNZcase (j1);
> tmp1 := cpcoeff(x1*x4^2*T^2);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff(x4*x5*T^3);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff(x1*x3*x5*T^2);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff(x3*x5*T^3);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff(x1^2*x2*x4*T);
> elimsolve (tmp1,f1);
> tmp1 := cpcoeff(x1*x3*x4*T^2);
> elimsolve (tmp1,g2);
> tmp1 := cpcoeff(x1^2*x3^2*T);
> elimsolve (tmp1,k4);
> tmp1 := cpcoeff(x4^2*T^3);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff(x4^3*T^2);
> elimsolve (tmp1,h4);
> tmp1 := cpcoeff(x1*x3^2*T^2);
> elimsolve (tmp1,j4);
> tmp1 := cpcoeff(x1*x2*x4*T^2);
> elimsolve (tmp1,f2);
> tmp1 := cpcoeff(x1*x2*x3*T^2);
> elimsolve (tmp1,g4);
> tmp1 := cpcoeff(x1*x3^3*T);
> contradict (tmp1);
> launchNZcase (g1);
> tmp1 := cpcoeff (x1^3*x2*x3);
> elimsolve (tmp1,h2);
> tmp1 := cpcoeff (x1^2*x2*x3*x5);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff (x1^2*x3^2*T);
> elimsolve (tmp1,j2);
> tmp1 := cpcoeff (x1*x3^2*T^2);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff (x1^2*x2*x4*T);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff (x4^2*T^3);
> contradict (tmp1);
> launchNZcase (h2);
> tmp1 := cpcoeff (x1^3*x2^2);
> elimsolve (tmp1,f1);
> tmp1 := cpcoeff (x1*x2*x5*T^2);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff (x1^2*x2*x4*T);
> contradict (tmp1);
> launchNZcase (j2);
> tmp1 := cpcoeff (x1^2*x3^2*T);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff (x1*x3*x4*T^2);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff (x4^2*T^3);
> contradict (tmp1);
> launchNZcase (g2);
> tmp1 := cpcoeff (x1^2*x2*x3*T);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff (x4^2*T^3);
> elimsolve (tmp1,m4);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,h3);
> tmp1 := cpcoeff(x3^4*T);
> tmp2 := cpcoeff(x3^3*T^2);
> tmp3 := cpcoeff(x3^2*T^3);
> tmp4 := factor(tmp1 + g2*tmp2 + g2^2*tmp3);
> contradict (tmp4);
> tmp1 := cpcoeff (x1^2*x2^2*T);
> elimsolve (tmp1,f1);
> launchNZcase (m4);
> tmp1 := cpcoeff (x3*x5*T^3);
> elimsolve (tmp1,k3);
> tmp1 := cpcoeff (x4^2*T^3);
> contradict (tmp1);
> tmp1 := cpcoeff (x4^2*T^3);
> elimsolve (tmp1,k3);
> launchNZcase (h3);
> tmp1 := cpcoeff (x1*x2*x3*T^2);
> elimsolve (tmp1,k4);
> tmp1 := cpcoeff (x3^3*T^2);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff (x2*x4*T^3);
> elimsolve (tmp1,m5);
> tmp1 := cpcoeff (x2^2*x4*T^2);
> elimsolve (tmp1,k5);
> tmp1 := cpcoeff (x2*x3*T^3);
> elimsolve (tmp1,j4);
> tmp1 := cpcoeff (x2^2*x3*T^2);
> elimsolve (tmp1,j5);
> tmp1 := cpcoeff (x1*x2^2*T^2);
> elimsolve (tmp1,h4);
> tmp1 := cpcoeff (x2^2*T^3);
> elimsolve (tmp1,h5);
> tmp1 := cpcoeff (x2^3*T^2);
> elimsolve (tmp1,g5);
> tmp1 := cpcoeff (x2^4*T);
> elimsolve (tmp1,f2);
> collect(det(T-jacobian(H,[x1,x2,x3,x4,x5])),T);
> U := evalm([[1, 0, 0, 0, 0], [0, 1/h3, 0, 0, 0], [-1/2/h3*f3, 0, 1, 0, 0], [-1/h3+1/2*g3/h3^2*f3, -1/h3^2*f3, -g3/h3, 1, 0], [2/h3^2*g3-1/2*(h3*g4+2*g3^2)/h3^3*f3, (f4*h3+2*f3*g3)/h3^3, (h3*g4+2*g3^2)/h3^2, -g3/h3, 1]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..5)},H)):
> simplify (jacobian (G, X));
> factor(evalm([0,0,0,0,1] &* jacobian(G,X)^4 &* X));
> contradict (1);
> tmp1 := cpcoeff (x3^2*T^3);
> tmp2 := cpcoeff (x3^3*T^2);
> tmp3 := factor (k4*tmp1 + tmp2);
> elimsolve (tmp3,k4);
> tmp1 := cpcoeff (x3^2*T^3);
> elimsolve (tmp1,j3);
> tmp1 := cpcoeff (x2^2*T^3);
> tmp2 := cpcoeff (x2^3*T^2);
> tmp3 := cpcoeff (x2^4*T);
> tmp4 := factor(h4^2*tmp1 + h4*tmp2 + tmp3);
> elimsolve (tmp4,h4);
> tmp1 := cpcoeff (x2^2*T^3);
> tmp2 := cpcoeff (x2^3*T^2);
> tmp3 := factor(g3*tmp1 + tmp2);
> elimsolve (tmp3,g3);
> tmp1 := cpcoeff (x2^2*T^3);
> elimsolve (tmp1,f2);
> collect(det(T-jacobian(H,[x1,x2,x3,x4,x5])),T);
> H;
> jacobian(H,[x1,x2,x3,x4,x5]);
> contradict (1);
> 


==> ancsrc/dim6chr2qdr.txt <==
> restart;
> efactors := proc (eq)
>   local F, IF, i, c;
>   F := factors (eq);
>   for i from 1 to nops(F[2]) do
>     c := content (F[2][i][1]);
>     F[2][i][1] := F[2][i][1] / c;
>     F[1] := F[1] * c ^ F[2][i][2];
>   od;  
>   IF := ifactors (F[1]);
>   return (IF[1],[op(IF[2]),op(F[2])]);
> end;
> psqf := proc (eq)
>   local EF, S, i;
>   EF := efactors (eq);
>   S := EF[1];
>   for i from 1 to nops(EF[2]) do
>     if (EF[2][i][2] > 0) then 
>       S := S * EF[2][i][1] 
>     fi
>   od;
>   return S
> end;
> initcases := proc ()
>   global nz, NZ, SV;  
>   if nargs = 0 then
>     nz := 1 
>   else 
>     nz := args[1]; 
>     printf ("We assume the following in our calculation:");
>     print (psqf (nz) <> 0);
>   fi;
>   NZ := [convert (nz,string)];
>   SV := [[]];
>   return
> end; 
> launchNZcase := proc (nz)
>   global NZ, SV;
>   local t;
>   NZ := [seq(NZ[i],i=1..nops(NZ)), convert (nz,string)];
>   SV := [seq(SV[i],i=1..nops(SV)), []];
>   printf ("Launching case level %d:", nops(NZ) - 1);
>   print (nz <> 0);
>   printf ("Assume from now on that:");
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0)
> end;
> contradict := proc (eq)
>   global NZ, SV, alph;
>   local t, EF, i, sv, nz;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 or nops (EF[2]) > 0 then
>     error "No contradiction: 'eq' might be zero!"
>   fi; 
>   printf ("Contradiction on case level %d, so:", nops(NZ) - 1);
>   for i from 1 to nops(SV[nops(SV)]) do
>     sv := cat (SV[nops(SV)][i], " := '");
>     sv := cat (sv, SV[nops(SV)][i], "'");
>     parse (sv, statement)
>   od;
>   nz := parse (NZ[nops(NZ)],statement);
>   print (nz = 0);
>   if nops(SV[nops(SV)]) > 0 then
>     printf ("Variables to be uneliminated:");
>     for i from 1 to nops(SV[nops(SV)]) do
>       sv := cat (SV[nops(SV)][i], " := '");
>       sv := cat (sv, SV[nops(SV)][i], "'");
>       print (sv);
>     od
>   fi;
>   if nops(NZ) <= 1 then
>     printf ("That is all, folks! ");
>     printf ("Check that all variables are uneliminated:");
>     print (alph);
>     return
>   fi;
>   NZ := [seq(NZ[i],i=1..nops(NZ)-1)];
>   SV := [seq(SV[i],i=1..nops(SV)-1)];
>   printf ("Proceed on case level %d with:", nops(NZ) - 1);
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   print (t <> 0);
>   printf ("On account of:");
>   print (nz = 0);
>   if nargs = 1 and nops(indets(nz)) = 1 and degree (nz) = 1 then
>     EF := efactors (psqf (psqf (coeff (nz,indets(nz)[1])) / t));
>     if nops (EF[2]) = 0 then
>       elimsolve(nz,indets(nz)[1]);
>       return
>     fi;
>   elif nargs > 1 then
>     elimsolve (nz, args[2]);
>     return
>   fi; 
>   printf ("the following return value %s",
>           "can be used as an equation:");
>   return nz
> end;
> elimsolve := proc (eq, v)
>   global NZ, SV;
>   local t, EF, i, c1, c0, NZref, sv, F;
>   if not ({v} subset indets(v)) then
>     error "Second argument 'v' is not a variable!";
>   fi;
>   t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>   EF := efactors (psqf (psqf (eq) / t)); 
>   if EF[1] = 0 then error "First argument 'eq' is zero!" fi;
>   if nops(EF[2]) = 0 then 
>     error "Contradiction: call 'contradict'!"
>   fi;
>   if nops(EF[2]) > 1 then 
>     error "'eq' has different factors which may be zero!"
>   fi;
>   if degree (EF[2][1][1], v) <> 1 then 
>     error "Degree of 'eq' w.r.t 'v' is not one!" 
>   fi;
>   c1 := coeff(EF[2][1][1],v,1);
>   c0 := coeff(EF[2][1][1],v,0);
>   EF := efactors (psqf (psqf (c1) / t));
>   if nops(EF[2]) > 0 then 
>     error "Coefficient of 'v' in 'eq' might be zero!"
>   fi;
>   EF := efactors (psqf (psqf (denom(eq)) / t));
>   if nops(EF[2]) > 0 then 
>     error "Denominator of argument 'eq' may be zero!"
>   fi;
>   print ({c1 <> 0});
>   NZref := false;
>   for i from 1 to nops(NZ) do
>     NZref := 
>       NZref or ({v} subset indets (parse (NZ[i],statement)));
>   od;
>   sv := convert (v, string);
>   F := factor (-c0/c1);
>   SV[nops(SV)] := 
>     [sv,seq(SV[nops(SV)][i],i=1..nops(SV[nops(SV)]))];
>   printf ("%s is set to:", sv);
>   sv := cat (sv, " := ", convert (F, string));
>   print (parse (sv,statement));
>   if NZref then 
>     printf ("Nonzero constraint refines to:");
>     t := mul (psqf (parse (NZ[i],statement)),i=1..nops(NZ));
>     print (t <> 0)
>   fi;
>   return
> end;
> initcpcoeff := proc (cp)
>   global x1, x2, x3, x4, x5, x6, T, S, n;
>   local deg0, deg1, deg2, deg3, deg4, deg5, deg6,
>         cp1, cp2, cp3, cp4, cp5, cp6;
>   S := Array (0..(deg-1)*n, 0..(deg-1)*n, 0..(deg-1)*n, 
>               0..(deg-1)*n, 0..(deg-1)*n, 0..(deg-1)*n, 0..n, 
>               storage=sparse);
>   for deg0 from 0 to n-1 do
>     cp1 := coeff (cp, T, deg0);
>     for deg1 from 0 to (deg-1)*(n-deg0) do
>       cp2 := coeff (cp1, x1, deg1);
>       for deg2 from 0 to (deg-1)*(n-deg0)-deg1 do
>         cp3 := coeff (cp2, x2, deg2);
>         for deg3 from 0 to (deg-1)*(n-deg0)-deg1-deg2 do
>           cp4 := coeff (cp3, x3, deg3);
>           for deg4 from 0 to (deg-1)*(n-deg0)-deg1-deg2-deg3 do
>             cp5 := coeff (cp4, x4, deg4);
>             for deg5 from 0 to (deg-1)*(n-deg0)
>                                -deg1-deg2-deg3-deg4 do
>               cp6 := coeff (cp5, x5, deg5);
>               deg6 := (deg-1)*(n-deg0)
>                       -deg1-deg2-deg3-deg4-deg5;
>               S[deg0,deg1,deg2,deg3,deg4,deg5,deg6] := 
>                                 coeff (cp6, x6, deg6);
>             od
>           od
>         od
>       od 
>     od
>   od;
>   return;
> end;
> cpcoeff := proc (t) 
>   global x1, x2, x3, x4, x5, x6, T, S; 
>   local deg0, deg1, deg2, deg3, deg4, deg5, deg6;
>   deg0 := degree (t, T);
>   deg1 := degree (t, x1);
>   deg2 := degree (t, x2);
>   deg3 := degree (t, x3);
>   deg4 := degree (t, x4);
>   deg5 := degree (t, x5);
>   deg6 := degree (t, x6); 
>   factor (S[deg0,deg1,deg2,deg3,deg4,deg5,deg6]);
> end;
> cpCoeff := proc (t) 
>   global x1, x2, x3, x4, x5, x6, T, S; 
>   local deg0, deg1, deg2, deg3, deg4, deg5, deg6;
>   deg0 := degree (t, T);
>   deg1 := degree (t, x1);
>   deg2 := degree (t, x2);
>   deg3 := degree (t, x3);
>   deg4 := degree (t, x4);
>   deg5 := degree (t, x5);
>   deg6 := degree (t, x6); 
>   (Factor (numer(S[deg0,deg1,deg2,deg3,deg4,deg5,deg6])) mod 2)/
>   (Factor (denom(S[deg0,deg1,deg2,deg3,deg4,deg5,deg6])) mod 2);
> end;
> n := 6;
> X := [seq(x||i,i=1..6)];
> deg := 2;
> alph := 
> [[a1,b1,c1,d1,e1,f1,g1,h1,i1,j1,k1,l1,m1,n1,o1],       
>  [a2,b2,c2,d2,e2,f2,g2,h2,i2,j2,k2,l2,m2,n2,o2], 
>  [a3,b3,c3,d3,e3,f3,g3,h3,i3,j3,k3,l3,m3,n3,o3], 
>  [a4,b4,c4,d4,e4,f4,g4,h4,i4,j4,k4,l4,m4,n4,o4],
>  [a5,b5,c5,d5,e5,f5,g5,h5,i5,j5,k5,l5,m5,n5,o5],
>  [a6,b6,c6,d6,e6,f6,g6,h6,i6,j6,k6,l6,m6,n6,o6]];
> terms := [x1*x2,x1*x3,x1*x4,x1*x5,x1*x6,x2*x3,x2*x4,
>           x2*x5,x2*x6,x3*x4,x3*x5,x3*x6,x4*x5,x4*x6,x5*x6];
> M := evalm ([[0,0,0,0,0,0],[0,0,0,0,0,0],[0,1,0,0,0,0],
>              [0,0,1,0,0,0],[0,0,0,1,0,0],[0,0,0,0,1,0]]);
> H := Vector (evalm (M &* [x1^2,seq(terms[k],k=1..n-1)] +
> ['add (alph[l,k]*terms[k],k=n..nops(terms))'$l=1..n]));
> with (linalg):
> JH := jacobian (H,X):
> cp := Expand (det (T-JH)-T^n) mod 2:
> initcpcoeff (cp);
> initcases (1);
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (coeff(H[6],
>                x1,0),x2,i),x3,j),x4,k),x5,1-i-j-k),x6,1);
>       m := cpCoeff (x1^0 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^5); 
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (coeff (H[5],
>                 x1,0),x2,i),x3,j),x4,k),x5,1-i-j-k),x6,1);
>       m := cpCoeff (x1^1 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^4);
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (coeff (H[4],
>                 x1,0),x2,i),x3,j),x4,k),x5,1-i-j-k),x6,1);
>       m := cpCoeff (x1^2 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^3); 
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (coeff (H[3],
>                 x1,0),x2,i),x3,j),x4,k),x5,1-i-j-k),x6,1);
>       m := cpCoeff (x1^3 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T^2); 
>       elimsolve (m,v);
>     od;
>   od;
> od;
> for i from 1 by -1 to 0 do
>   for j from 1-i by -1 to 0 do
>     for k from 0 to 1-i-j do
>       v := coeff (coeff (coeff (coeff (coeff (coeff (H[2],
>                 x1,0),x2,i),x3,j),x4,k),x5,1-i-j-k),x6,1);
>       m := cpCoeff (x1^4 * x2^i * x3^j * x4^k * 
>                     x5^(1-i-j-k) * T); 
>       elimsolve (m,v);
>     od;
>   od;
> od;
> tmp1 := cpCoeff (x2^2*T^4);
> elimsolve (tmp1,f1);
> tmp1 := cpCoeff (x2*x3*T^4);
> elimsolve (tmp1,g1);
> tmp1 := cpCoeff (x3^2*T^4);
> elimsolve (tmp1,j1);
> tmp1 := cpCoeff (x2*x4*T^4);
> elimsolve (tmp1,h1);
> tmp1 := cpCoeff (x3*x4*T^4);
> elimsolve (tmp1,k1);
> tmp1 := cpCoeff (x4^2*T^4);
> elimsolve (tmp1,m1);
> tmp1 := cpCoeff (x2*x5*T^4);
> elimsolve (tmp1,i1);
> tmp1 := cpCoeff (x3*x5*T^4);
> elimsolve (tmp1,l1);
> tmp1 := cpCoeff (x4*x5*T^4);
> elimsolve (tmp1,n1);
> tmp1 := cpCoeff (x5^2*T^4);
> elimsolve (tmp1,o1);
> launchNZcase (m2);
> tmp1 := cpCoeff (x3*x6*T^4);
> elimsolve (tmp1,g4);
> tmp1 := cpCoeff (x4*x6*T^4);
> elimsolve (tmp1,g3);
> tmp1 := cpCoeff (x5*x6*T^4);
> elimsolve (tmp1,j3);
> tmp1 := cpCoeff (x6^2*T^4);
> elimsolve (tmp1,k3);
> tmp1 := cpCoeff (x1*x6^2*T^3);
> elimsolve (tmp1,m3);
> tmp1 := cpCoeff (x1*x2*x3*T^3);
> elimsolve (tmp1,f6);
> tmp1 := cpCoeff (x1*x3^2*T^3);
> elimsolve (tmp1,f5);
> tmp1 := cpCoeff (x1*x4^2*T^3);
> elimsolve (tmp1,h5);
> tmp1 := cpCoeff (x1*x2*x5*T^3);
> elimsolve (tmp1,f4);
> tmp1 := cpCoeff (x1*x3*x5*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x1*x4*x5*T^3);
> elimsolve (tmp1,j4);
> tmp1 := cpCoeff (x1*x5^2*T^3);
> elimsolve (tmp1,h3);
> tmp1 := cpCoeff (x1*x3*x6*T^3);
> elimsolve (tmp1,h4);
> tmp1 := cpCoeff (x1*x4*x6*T^3);
> elimsolve (tmp1,k4);
> tmp1 := cpCoeff (x1*x5*x6*T^3);
> elimsolve (tmp1,m4);
> tmp1 := cpCoeff (x5*x6^2*T^3);
> elimsolve (tmp1,k5);
> tmp1 := cpCoeff (x3*x6^2*T^3);
> elimsolve (tmp1,g5);
> tmp1 := cpCoeff (x5^2*x6*T^3);
> elimsolve (tmp1,j5);
> tmp1 := cpCoeff (x4*x5*x6*T^3);
> elimsolve (tmp1,g2);
> tmp1 := cpCoeff (x3*x5*x6*T^3);
> elimsolve (tmp1,g6);
> tmp1 := cpCoeff (x2*x3*x6*T^3);
> elimsolve (tmp1,k6);
> tmp1 := cpCoeff (x5^4*T^2);
> elimsolve (tmp1,f2);
> tmp1 := cpCoeff (x4^4*T^2);
> elimsolve (tmp1, j6);
> launchNZcase (m2*h2+j2*m2+k2^2);
> tmp1 := cpCoeff (x2^2*x4^2*T^2);
> elimsolve (tmp1,h6);
> tmp1 := cpCoeff (x1^2*x2^2*T^2);
> elimsolve (tmp1,h2);
> tmp1 := cpCoeff (x1^2*x3^2*T^2);
> elimsolve (tmp1,k2);
> tmp1 := cpCoeff (x1^2*x4^2*T^2);
> eq1 := contradict (tmp1);
> elimsolve (eq1,j2);
> det (T - jacobian(H,X)) mod 2;
> diff(H[2],x4,x5);
> expand(diff(H[1],x4,x5) * H[2] - diff(H[2],x4,x5) * H[1]) mod 2;
> U := evalm([[1, (1/m2^5*k2^6+1/m2^3*k2^2*h2^2+1/m2^2*h2^3+1/m2^4*k2^4*h2+m6*k2^2/m2^2+h6)/m2, 0, 0, 0, 0], [0, 1/m2, 0, 0, 0, 0], [0, k2/m2^2, 1/m2, 0, 0, 0], [0, (k2^2+h2*m2)/m2^3, k2/m2^2, 1/m2, 0, 0], [0, m5/m2^2, (k2^2+h2*m2)/m2^3, k2/m2^2, 1/m2, 0], [0, (m5*k2*m2^2+k2^4+m6*m2^3+h2^2*m2^2)/m2^5, m5/m2^2, (k2^2+h2*m2)/m2^3, k2/m2^2, 1/m2]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2, j=1..n)],i=1..n)]);
> JG4 := simplify( evalm(JG^4)):
> JG4_62 := JG4[6,2] mod 2;
> contradict (1);
> tmp1 := cpCoeff (x6^2*T^4);
> tmp2 := cpCoeff (x6^3*T^3);
> tmp3 := expand(k2 * tmp1 - tmp2);
> tmp4 := expand(m3 * tmp1 - tmp2);
> elimsolve (tmp3,k2);
> elimsolve (tmp4,m3);
> tmp1 := cpCoeff (x1^2*x4^2*T^2);
> elimsolve (tmp1,j2);
> tmp1 := cpCoeff (x1^2*x3*x5*T^2);
> tmp2 := cpCoeff (x1*x4*x5*T^3);
> tmp3 := Factor (tmp1*(h2+k3) - (h2+m4)*tmp2) mod 2;
> elimsolve (tmp3,k3);
> tmp1 := cpCoeff (x5^4*T^2);
> elimsolve (tmp1,m4);
> tmp1 := cpCoeff (x5^3*T^3);
> elimsolve (tmp1,h2);
> launchNZcase (j3);
> launchNZcase (g2);
> tmp1 := cpCoeff (x1*x3*x4*T^3);
> elimsolve (tmp1,k4);
> launchNZcase (g2 + m5);
> tmp1 := cpCoeff (x1*x3*x4^2*T^2);
> elimsolve (tmp1,j3);
> tmp1 := cpCoeff (x4^4*T^2);
> eq1 := contradict (tmp1);
> elimsolve (eq1,m5);
> tmp1 := cpCoeff (x4^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x1*x3*x4^2*T^2);
> elimsolve (tmp1,m5);
> tmp1 := cpCoeff (x4^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x4^3*T^3);
> elimsolve (tmp1,m5);
> tmp1 := cpCoeff (x4^4*T^2);
> elimsolve (tmp1,g2);
> launchNZcase (k4);
> tmp1 := cpCoeff (x2*x6*T^4);
> elimsolve (tmp1,h3);
> tmp1 := cpCoeff (x1*x2*x4*T^3);
> elimsolve (tmp1,g3);
> tmp1 := cpCoeff (x1*x3^2*T^3);
> elimsolve (tmp1,k5);
> tmp1 := cpCoeff (x1*x2*x3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^2*x6*T^3);
> elimsolve (tmp1,j5);
> tmp1 := cpCoeff (x3^3*T^3);
> elimsolve (tmp1,j6);
> tmp1 := cpCoeff (x1^2*x2^2*T^2);
> elimsolve (tmp1,m6);
> tmp1 := cpCoeff (x3^4*T^2);
> elimsolve (tmp1,f2);
> tmp1 := cpCoeff(x2*x3*x4*T^3);
> elimsolve (tmp1,g5);
> tmp1 := cpCoeff(x2*x3^2*T^3);
> elimsolve (tmp1,g6);
> tmp1 := cpCoeff(x2^4*T^2);
> elimsolve (tmp1,g4);
> tmp1 := cpCoeff(x2^3*T^3);
> elimsolve (tmp1,h5);
> det (T - jacobian(H,X)) mod 2;
> expand(H[1]) mod 2, H[2];
> U := evalm([[(h6*k4+k6*h4)/k4^2, 1, 0, 0, 0, 0], [1/k4, 0, 0, 0, 0, 0], [1/k4^2*h4, 0, 1/k4, 0, 0, 0], [0, 0, 1/k4^2*h4, 1, 0, 0], [(h6*k4+k6*h4+f4*k4)/k4^3, 1/k4, 0, j4/k4, 1, 0], [0, 0, 0, (k6*k4+j4^2)/k4^2, j4/k4, 1]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> evalm([seq([seq(JG[i,j],j=1..n)],i=1..4),
>        seq([blah$3,seq(JG[i,j],j=4..n)],i=5..n)]);
> JG4 := simplify(evalm(JG^4)):
> JG4_61 := factor(JG4[6,1] mod 2);
> JG4_42 := factor(JG4[4,2] mod 2);
> P := content (JG4_61 + JG4_42 * T,T);
> JG4_61/P, JG4_42/P;
> subs (x2=0,x1=0,P), subs (x2=0,x3=0,P);
> a := diff(P^2,x2$2)/2; b := factor(P^2-a*x2^2)/(x1*x3);
> factor (a*JG4_61 + b*JG4_42) - P^3;
> contradict (1);
> launchNZcase (h3);
> tmp1 := cpCoeff (x1^2*x2*x3*T^2);
> elimsolve (tmp1,j4);
> tmp1 := cpCoeff (x1*x2^2*x6*T^2);
> elimsolve (tmp1,k5);
> tmp1 := cpCoeff (x2^2*x5^2*T^2);
> elimsolve (tmp1,f2);
> tmp1 := cpCoeff (x3^4*T^2);
> elimsolve (tmp1,m6);
> tmp1 := cpCoeff (x1*x2^2*x4*T^2);
> elimsolve (tmp1,j6);
> tmp1 := cpCoeff (x1*x2^2*x5*T^2);
> elimsolve (tmp1,j5);
> tmp1 := cpCoeff (x1*x2^2*T^3);
> elimsolve (tmp1,f4);
> tmp1 := cpCoeff (x1^2*x2^2*T^2);
> elimsolve (tmp1,g4);
> tmp1 := cpCoeff(x1*x2^3*T^2);
> elimsolve (tmp1,f6);
> tmp1 := cpCoeff(x2^2*x4*T^3);
> elimsolve (tmp1,f5);
> launchNZcase (k6);
> launchNZcase (f3^2*h3+f3*g3^2+f3*h3*h5+g3^2*h5+g3^2*k6+g3*g5*h3+g3*h3*h6+g6*h3^2+h3*h5^2);
> tmp1 := cpCoeff (x2^5*T);
> elimsolve (tmp1,g6);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> eq1 := contradict (tmp1);
> elimsolve (eq1,g6);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> elimsolve (tmp1,g6);
> det (T-jacobian(H,[x1,x2,x3,x4,x5,x6])) mod 2;
> expand (H[1]) mod 2, H[2];
> U := evalm([[1/h3, (h3*h5*h4+h3^2*g5+g3^2*h4+g3^3)/h3, 0, 0, 0, 0], [0, h3, 0, 0, 0, 0], [0, g3+h4, 1, 0, 0, 0], [0, (g3^2+g3*h4+h3*h5)/h3, g3/h3, 1/h3, 0, 0], [1/(h3^2), (3*h3*g3*h5+h3*h5*h4+2*g3^3+2*g3^2*h4+h3^2*g5+h3^2*h6)/h3^2, (h3*h5+g3^2)/h3^2, g3/h3^2, 1/(h3^2), 0], [g3/h3^3, (2*h3^2*h6*g3+h3^2*h6*h4+2*h3^2*g5*g3+h3^2*g5*h4+2*g3^3*h4+g3^2*h4^2+3*h3*g3^2*h5+h3*g3*h5*h4+h3^2*h5^2+g3^4)/h3^3, (h3^2*h6+h3^2*g5+g3^2*h4+h3*g3*h5)/h3^3, (h3*h5+g3^2)/h3^3, g3/h3^3, 1/(h3^3)]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> JG4 := simplify(evalm(JG^4)):
> JG4_62 := JG4[6,2] mod 2;
> UU := evalm([[1/h3*h4, (h3*h5*h4+h3^2*g5+g3^2*h4+g3^3)/h3/h4^2, 0, 0, 0, 0], [0, h3/h4^2, 0, 0, 0, 0], [0, (g3+h4)/h4^2, 1/h4, 0, 0, 0], [0, (g3^2+g3*h4+h3*h5)/h3/h4^2, g3/h3/h4, 1/h3, 0, 0], [1/h3^2*h4, (3*h3*g3*h5+h3*h5*h4+2*g3^3+2*g3^2*h4+h3^2*g5+h3^2*h6)/h3^2/h4^2, (h3*h5+g3^2)/h3^2/h4, g3/h3^2, 1/h3^2*h4, 0], [g3/h3^3*h4, (2*h3^2*h6*g3+h3^2*h6*h4+2*h3^2*g5*g3+h3^2*g5*h4+2*g3^3*h4+g3^2*h4^2+3*h3*g3^2*h5+h3*g3*h5*h4+h3^2*h5^2+g3^4)/h3^3/h4^2, (h3^2*h6+h3^2*g5+g3^2*h4+h3*g3*h5)/h3^3/h4, (h3*h5+g3^2)/h3^3, g3/h3^3*h4, 1/h3^3*h4^2]]);
> GG := evalm(UU^(-1)&*subs({seq(X[i]=evalm(UU&*X)[i],i=1..n)},H)):
> JGG := evalm([seq([seq(expand(diff(GG[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> contradict (1);
> launchNZcase (f2);
> launchNZcase (k5);
> tmp1 := cpcoeff(x3^3*T^3);
> tmp2 := cpcoeff(x3^5*T);
> tmp3 := Factor (tmp2 - f2*k5*tmp1) mod 2;
> elimsolve (tmp3,k5);
> tmp1 := cpCoeff(x3^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff(x3^3*T^3);
> elimsolve (tmp1,j4);
> tmp1 := cpCoeff(x3^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff(x3^3*T^3);
> elimsolve (tmp1,j4);
> tmp1 := cpCoeff(x3^4*T^2);
> elimsolve (tmp1,k5);
> launchNZcase (m6);
> tmp1 := cpCoeff (x1*x2*x3*T^3);
> elimsolve (tmp1,g3);
> launchNZcase (h4);
> tmp1 := cpCoeff (x1*x2^2*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^2*x3*T^3);
> elimsolve (tmp1,f4);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f5);
> tmp1 := cpCoeff (x2^4*T^2);
> tmp2 := cpCoeff (x2^5*T);
> tmp3 := expand(tmp2 - j5*tmp1);
> elimsolve (tmp3,j5);
> tmp1 := cpCoeff (x2^4*T^2);
> elimsolve (tmp1,g4);
> det (T - jacobian(H,[x1,x2,x3,x4,x5,x6])) mod 2;
> H[1] mod 2, H[2];
> U := evalm([[1, g5/h4, 0, 0, 0, 0], [0, 1/h4, 0, 0, 0, 0], [0, 0, 1, 0, 0, 0], [1/h4, 0, h5/h4, 1, 0, 0], [0, 0, h5^2/h4^2, h5/h4, 1, 0], [0, 0, 0, 0, 0, 1]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> evalm([seq([seq(JG[i,j],j=1..n)],i=1..n-1),
>       [blah$n-1,JG[n,n]]]);
> evalm (JG &* [0$n-1,1]);
> contradict (1);
> launchNZcase (g4);
> launchNZcase (h5);
> tmp1 := cpcoeff (x2^3*T^3);
> tmp2 := cpcoeff (x2^5*T);
> tmp3 := Factor (tmp2 - g4*h5*tmp1) mod 2;
> elimsolve (tmp3,h5);
> tmp1 := cpCoeff (x2^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> elimsolve (tmp1,h5);
> det (T - jacobian(H,[x1,x2,x3,x4,x5,x6])) mod 2;
> H[1], H[2];
> jacobian (H,X);
> contradict (1);
> launchNZcase (g3);
> tmp1 := cpCoeff (x1^2*x2^2*T^2);
> elimsolve (tmp1,g3);
> tmp1 := cpCoeff (x1*x2^2*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^2*x3*T^3);
> elimsolve (tmp1,f4);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f5);
> tmp1 := cpCoeff (x2^4*T^2);
> tmp2 := cpCoeff (x2^5*T);
> tmp3 := expand(tmp2 - j5*tmp1);
> elimsolve (tmp3,j5);
> tmp1 := cpCoeff (x2^4*T^2);
> elimsolve (tmp1,g4);
> det (T - jacobian(H,[x1,x2,x3,x4,x5,x6])) mod 2;
> H[1] mod 2, H[2];
> U := evalm([[1, g5/h4, 0, 0, 0, 0], [0, 1/h4, 0, 0, 0, 0], [0, 0, 1, 0, 0, 0], [1/h4, 0, h5/h4, 1, 0, 0], [0, 0, h5^2/h4^2, h5/h4, 1, 0], [0, 0, 0, 0, 0, 1]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> evalm([seq([seq(JG[i,j],j=1..n)],i=1..n-1),
>       [blah$n-1,JG[n,n]]]);
> evalm (JG &* [0$n-1,1]);
> contradict (1);
> launchNZcase (h4);
> tmp1 := cpCoeff (x2^2*x4*T^3);
> elimsolve (tmp1,j5);
> tmp1 := cpCoeff (x1*x2^2*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^2*x3*T^3);
> elimsolve (tmp1,j6);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,g6);
> launchNZcase (h5);
> tmp1 := cpCoeff (x2^5*T);
> elimsolve (tmp1,g5);
> tmp1 := cpCoeff (x2^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x2^4*T^2);
> elimsolve (tmp1,g5);
> det (T - jacobian(H,[x1,x2,x3,x4,x5,x6])) mod 2;
> H[1], H[2];
> launchNZcase (k6);
> U := evalm([[h4/k6, 1/h4^2*(f4*h4+g4^2), 0, 0, 0, 0], [0, 1/h4, 0, 0, 0, 0], [h4/k6^2, (f4*h4+h6*h4)/h4^2/k6, 1/k6, 0, 0, 0], [0, 0, (h6*h4+f4*h4)/h4/k6^2, 0, 0, h4/k6^2], [g4^2/h4/k6^2, (g4^4+f6*h4^3+g4*f5*h4^2)/h4^4/k6, g4/h4^2*(g4*k6+h6*h4+f4*h4)/k6^2, 0, h4/k6^2, g4/k6^2], [g4^3/h4^2/k6^2, g4/h4^5*(g4^4+f6*h4^3+g4*f5*h4^2)/k6, (g4*f5*h4^2+f6*h4^3+g4^2*h6*h4+f4*g4^2*h4+g4^4+g4^3*k6)/h4^3/k6^2, h4/k6^2, g4/k6^2, 0]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> evalm([seq([seq(JG[i,j],j=1..n)],i=1..4),
>        seq([blah$3,seq(JG[i,j],j=4..n)],i=5..n)]);
> JG4 := simplify(evalm(JG^4)):
> JG4_61 := factor (JG4[6,1] mod 2);
> JG4_42 := factor (JG4[4,2] mod 2); 
> P := content (JG4_61 + T * JG4_42, T);
> JG4_61/P, JG4_42/P;
> subs (x2=0,x1=0,P), subs (x2=0,x3=0,P);
> a := diff(P^2,x2$2)/2; b := factor (P^2-a*x2^2)/(x1*x3);
> factor (a*JG4_61 + b*JG4_42) - P^3;
> contradict (1);
> U := evalm([[1, h6/h4, 0, 0, 0, 0], [0, 1/h4, 0, 0, 0, 0], [0, 0, 1/h4, 0, 0, 0], [0, 0, 0, 1, 0, 0], [0, 0, 0, g4/h4, 1, 0], [0, 0, 0, g4^2/h4^2, g4/h4, 1]]);
> G := evalm(U^(-1)&*subs({seq(X[i]=evalm(U&*X)[i],i=1..n)},H)):
> JG := evalm([seq([seq(expand(diff(G[i],X[j])) mod 2,j=1..n)],i=1..n)]);
> evalm([seq([seq(JG[i,j],j=1..n)],i=1..3),
>        seq([blah$3,seq(JG[i,j],j=4..n)],i=4..n)]);
> JG4 := simplify(evalm(JG^4)):
> JG4_62 := factor(JG4[6,2] mod 2);
> JG4_41 := factor(JG4[4,1] mod 2);
> P := content (JG4_62 + T * JG4_41, T);
> JG4_62/P, JG4_41/P;
> subs(x1=0,x2=0,P);
> a := x1*diff(P^2,x1$3)/6-x1^2*diff(P^2,x1$4)/8; b := factor(P^2-a*x1^2)/x2^2;
> factor (a*JG4_62 + b*JG4_41) - P^3;
> contradict (1);
> launchNZcase (g4);
> launchNZcase (h5);
> tmp1 := cpcoeff (x2^3*T^3);
> tmp2 := cpcoeff (x2^5*T);
> tmp3 := Factor (tmp2 - g4*h5*tmp1) mod 2;
> elimsolve (tmp3,h5);
> tmp1 := cpCoeff (x2^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> contradict (tmp1);
> tmp1 := cpCoeff (x2^3*T^3);
> elimsolve (tmp1,f3);
> tmp1 := cpCoeff (x2^4*T^2);
> elimsolve (tmp1,h5);
> det (T - jacobian(H,[x1,x2,x3,x4,x5,x6])) mod 2;
> H[1], H[2];
> jacobian (H,X);
> contradict (1);
> 

